Remote-Timer-as-a-Service: Efficient Microarchitectural Leakage in the Cloud with Remote Timers

Edge computing solutions have become a crucial part of the industry, delivering fast, flexible and scalable applications close to the end users, with typical use cases including dynamic content creation, image resizing and chatbots. Cloudflare Workers is one such framework, which handles millions of HTTP requests per second worldwide. To reduce start-up latency, Cloudflare Workers removes process-isolation boundaries between multiple tenants and leverages language-level isolation. This architecture poses the risk of Spectre attacks. To mitigate these, Cloudflare Workers previously introduced several countermeasures such as restricted timer measurements, no shared memory, no multithreading and Dynamic Process Isolation (DyPrIs), detecting potential attacks and process-isolating potentially malicious scripts. We demonstrate that the production implementation of DyPrIs was insufficient. We adopt microarchitectural amplification techniques and discover various possibilities to measure time in the production environment of Cloudflare Workers. Given these techniques, we show that freezing and coarsening timers in the Cloudflare Workers security model is insufficient. Leveraging both timing amplification and remote timers, we demonstrate a remote Spectre attack that leaks a JWT token from a co-located victim worker in the Cloudflare Workers production environment. We outperform the existing attack by orders of magnitude, going from 2 bit/min to up to 12 bit/s at an accuracy of 99.16%, posing an immediate risk to customer data. Following our end-to-end attack, Cloudflare Workers mitigated it in a coordinated effort by integrating the V8 Sandbox limiting transient access to 64-bit pointers, improving the detection capabilities of DyPrIs, and deploying hardware-assisted MPK-based in-process isolation to confine each tenant heap under a dedicated memory-protection key.

==> data/amplification_scaling.csv <==
inner_loops,total_ms
1000,3.2138
2000,4.3993
3000,5.3827
4000,6.5777
6000,9.1431
7000,10.3934
8000,11.2377
9000,13.4770
10000,14.6202
15000,21.7620
20000,26.6634
25000,32.9911
30000,43.0923


==> data/hist_gt_hits.csv <==
x,density
1.234785901704321,0.003721676363378061
1.237345385104275,0.00476100941223098
1.2399048685042289,0.0060599089665377606
1.242464351904183,0.007674589172734595
1.2450238353041367,0.009671228494170566
1.2475833187040908,0.012127218882077503
1.2501428021040446,0.015132458762605945
1.2527022855039986,0.01879066476957817
1.2552617689039525,0.023220670786829035
1.2578212523039065,0.02855767617547068
1.2603807357038603,0.034954398243336175
1.2629402191038144,0.042582077311503236
1.2654997025037682,0.05163127644490233
1.2680591859037222,0.06231241239276888
1.270618669303676,0.07485594993198498
1.27317815270363,0.08951218906708588
1.275737636103584,0.10655057389079982
1.278297119503538,0.1262584538388831
1.280856602903492,0.14893923306424983
1.2834160863034458,0.17490985215259083
1.2859755697033999,0.20449755877654144
1.2885350531033537,0.23803594039808815
1.2910945365033077,0.27586021288343504
1.2936540199032616,0.31830178379523244
1.2962135033032156,0.36568213783628495
1.2987729867031694,0.41830612382008675
1.3013324701031235,0.476454756718354
1.3038919535030773,0.5403776835513449
1.3064514369030313,0.6102854966108346
1.3090109203029852,0.6863421099360849
1.3115704037029392,0.7686574430965917
1.314129887102893,0.8572806780484117
1.316689370502847,0.9521943680035594
1.3192488539028009,1.0533096798966466
1.321808337302755,1.1604630424530566
1.3243678207027088,1.27341444880253
1.3269273041026628,1.3918476253816572
1.3294867875026166,1.5153722275902337
1.3320462709025707,1.643528158194426
1.3346057543025247,1.7757920285577447
1.3371652377024785,1.911585698054584
1.3397247211024326,2.050286736903274
1.3422842045023864,2.1912405662446353
1.3448436879023404,2.333773941164333
1.3474031713022943,2.4772093623277973
1.3499626547022483,2.620879934738049
1.3525221381022021,2.7641441422656
1.3550816215021562,2.906399977824272
1.35764110490211,3.0470978642427213
1.360200588302064,3.185751821735824
1.3627600717020179,3.321948384822417
1.365319555101972,3.455352843591963
1.3678790385019257,3.585712479018394
1.3704385219018798,3.7128565758925727
1.3729980053018336,3.8366931251041922
1.3755574887017876,3.9572022637919066
1.3781169721017417,4.074426641061526
1.3806764555016955,4.188459032079123
1.3832359389016495,4.299427648015459
1.3857954223016034,4.4074796976292605
1.3883549057015574,4.512763843048246
1.3909143891015112,4.61541225334619
1.3934738725014653,4.715522991814964
1.396033355901419,4.8131434746868536
1.3985928393013731,4.908255710135381
1.401152322701327,5.000763967683465
1.403711806101281,5.090485441975966
1.4062712895012348,5.177144364694928
1.4088307729011889,5.26036988868755
1.4113902563011427,5.339697924427393
1.4139497397010967,5.414576956628099
1.4165092231010505,5.484377714418345
1.4190687065010046,5.548406418322989
1.4216281899009586,5.605921187577824
1.4241876733009124,5.656151067829987
1.4267471567008663,5.698317037174226
1.4293066401008203,5.7316542719854535
1.4318661235007744,5.7554349062661725
1.4344256069007282,5.768990501099859
1.4369850903006822,5.771733454774907
1.439544573700636,5.763176628274467
1.44210405710059,5.742950532770594
1.444663540500544,5.710817521876217
1.447223023900498,5.666682546946324
1.4497825073004518,5.6106001630802576
1.4523419907004058,5.5427776105255555
1.4549014741003596,5.463573934606737
1.4574609575003137,5.37349524097471
1.4600204409002675,5.273186306314847
1.4625799243002215,5.1634188729405315
1.4651394077001756,5.045077045318398
1.4676988911001294,4.919140275168845
1.4702583745000832,4.786664468338835
1.4728178579000373,4.648761771417431
1.4753773412999913,4.506579600473536
1.4779368246999451,4.361279460687894
1.4804963080998992,4.2140160770291715
1.483055791499853,4.065917315831962
1.485615274899807,3.9180653285494706
1.4881747582997609,3.771479295203643
1.490734241699715,3.6271000887808373
1.4932937250996687,3.485777125033143
1.4958532084996228,3.348257606139079
1.4984126918995766,3.215178312064226
1.5009721752995306,3.087060040255113
1.5035316586994845,2.964304742088059
1.5060911420994385,2.8471953526425295
1.5086506254993926,2.735898258248807
1.5112101088993464,2.6304682934638186
1.5137695922993002,2.530856105654953
1.5163290756992542,2.436917671745209
1.5188885590992083,2.348425699006699
1.521448042499162,2.2650825917582282
1.524007525899116,2.1865346205674356
1.52656700929907,2.112386892518218
1.529126492699024,2.0422186928090467
1.5316859760989778,1.9755987517707234
1.5342454594989319,1.912099989310803
1.5368049428988857,1.851313302166719
1.5393644262988397,1.7928599887488017
1.5419239096987936,1.7364024514452672
1.5444833930987476,1.6816528757690847
1.5470428764987014,1.628379657485515
1.5496023598986555,1.576411429922343
1.5521618432986095,1.5256386304959275
1.5547213266985633,1.4760126341833755
1.5572808100985172,1.4275425682296243
1.5598402934984712,1.3802900029477667
1.5623997768984252,1.334361784598368
1.564959260298379,1.2899013351666322
1.5675187436983329,1.2470787882900807
1.570078227098287,1.2060803593523597
1.572637710498241,1.1670973604301713
1.5751971938981948,1.130315267745406
1.5777566772981488,1.0959032316264095
1.5803161606981027,1.0640043883819033
1.5828756440980567,1.0347272920072075
1.5854351274980105,1.008138733581466
1.5879946108979646,0.9842581599619786
1.5905540942979184,0.9630538432671031
1.5931135776978724,0.9444408908302718
1.5956730610978263,0.9282811237460105
1.5982325444977803,0.9143847924962063
1.6007920278977341,0.902514041868032
1.6033515112976882,0.8923879856483746
1.6059109946976422,0.8836892054081857
1.608470478097596,0.8760714479305629
1.6110299614975498,0.8691682632357937
1.6135894448975039,0.862602300374741
1.616148928297458,0.8559949617751784
1.6187084116974118,0.848976109409806
1.6212678950973658,0.8411935177489471
1.6238273784973196,0.8323217795184749
1.6263868618972737,0.8220703906152194
1.6289463452972275,0.8101907697532116
1.6315058286971815,0.7964820058020216
1.6340653120971353,0.7807951702502696
1.6366247954970894,0.7630360823432734
1.6391842788970432,0.7431664684395585
1.6417437622969973,0.7212035129797052
1.644303245696951,0.6972178539631341
1.6468627290969051,0.6713301287203508
1.6494222124968592,0.6437062238473595
1.651981695896813,0.61455142441828
1.6545411792967668,0.5841036903027601
1.6571006626967208,0.5526263102868604
1.659660146096675,0.5204001969198586
1.6622196294966287,0.4877160863116441
1.6647791128965825,0.4548668977623666
1.6673385962965366,0.42214048892081735
1.6698980796964906,0.3898130144133098
1.6724575630964444,0.3581430612186642
1.6750170464963985,0.32736669442184646
1.6775765298963523,0.29769350444999026
1.6801360132963064,0.26930370360103884
1.6826954966962602,0.24234627764751554
1.6852549800962142,0.21693815936543578
1.687814463496168,0.19316435654123879
1.690373946896122,0.17107893853145878
1.6929334302960761,0.15070676358033783
1.69549291369603,0.13204581422238112
1.6980523970959838,0.1150700002020866
1.7006118804959378,0.09973228706891799
1.7031713638958919,0.08596801329119974
1.7057308472958457,0.07369826848637889
1.7082903306957995,0.06283321914051368
1.7108498140957535,0.05327528486101985
1.7134092974957076,0.044922086641092776
1.7159687808956614,0.03766910773622622
1.7185282642956154,0.03141202659653423
1.7210877476955693,0.026048699045056755
1.7236472310955233,0.021480782896392835
1.7262067144954771,0.017615012010062474
1.7287661978954312,0.01436413808831634
1.731325681295385,0.011647567247347338
1.733885164695339,0.009391724550579498
1.736444648095293,0.007530183451586877
1.739004131495247,0.006003598703357728
1.7415636148952007,0.004759481064090423
1.7441230982951548,0.003751850415900505


==> data/hist_gt_misses.csv <==
x,density
0.573174510181484,0.004114900359123398
0.581743092993731,0.005379013157291574
0.5903116758059779,0.00698822663419585
0.5988802586182248,0.009023168254595431
0.6074488414304717,0.011579388012687646
0.6160174242427187,0.01476908477752533
0.6245860070549656,0.018722770403704417
0.6331545898672126,0.02359079089293638
0.6417231726794596,0.029544609305792585
0.6502917554917065,0.0367777417425135
0.6588603383039534,0.04550622661870682
0.6674289211162003,0.055968499854295466
0.6759975039284473,0.06842454573016002
0.6845660867406942,0.08315419628888479
0.6931346695529411,0.10045446239940756
0.701703252365188,0.12063579789584505
0.710271835177435,0.1440172251451875
0.7188404179896819,0.17092028617788835
0.7274090008019289,0.20166182778871264
0.7359775836141758,0.23654568084489955
0.7445461664264228,0.27585335184652715
0.7531147492386697,0.31983390634770537
0.7616833320509167,0.3686932863449532
0.7702519148631636,0.42258336384495715
0.7788204976754105,0.4815910868573779
0.7873890804876574,0.5457281181812248
0.7959576632999044,0.6149213978080018
0.8045262461121513,0.6890050731386621
0.8130948289243982,0.767714234711408
0.8216634117366451,0.8506808668534354
0.8302319945488921,0.9374323718053604
0.8388005773611391,1.0273929529145256
0.8473691601733859,1.1198880493341479
0.855937742985633,1.2141519045793085
0.8645063257978798,1.3093382288652065
0.8730749086101268,1.4045337860874625
0.8816434914223737,1.4987746071187347
0.8902120742346207,1.5910644087568788
0.8987806570468676,1.6803946891453216
0.9073492398591145,1.7657658823219318
0.9159178226713615,1.8462088923501878
0.9244864054836084,1.9208062955241987
0.9330549882958554,1.988712500016386
0.9416235711081022,2.0491721867350154
0.9501921539203493,2.1015364217342913
0.9587607367325961,2.145275925937689
0.9673293195448431,2.1799911070540903
0.97589790235709,2.2054185947564515
0.984466485169337,2.2214341657733163
0.9930350679815839,2.2280520923011893
1.0016036507938308,2.2254210868998867
1.0101722336060779,2.2138171421981725
1.0187408164183247,2.19363366784321
1.0273093992305715,2.165369405251237
1.0358779820428186,2.129614649792773
1.0444465648550656,2.0870363290304756
1.0530151476673124,2.0383624755088086
1.0615837304795595,1.9843665962412742
1.0701523132918063,1.9258523829156629
1.0787208961040533,1.8636391325943797
1.0872894789163001,1.7985481646901817
1.0958580617285472,1.731390432807954
1.1044266445407942,1.6629554459098745
1.112995227353041,1.594001537664285
1.1215638101652878,1.525247460117095
1.1301323929775349,1.4573652309168963
1.138700975789782,1.3909741336360206
1.1472695586020287,1.3266357581315753
1.1558381414142755,1.2648499708461591
1.1644067242265226,1.2060517207419559
1.1729753070387696,1.150608611612693
1.1815438898510164,1.098819201738782
1.1901124726632635,1.0509120230282738
1.1986810554755105,1.0070453399432808
1.2072496382877573,0.967307690226917
1.2158182211000041,0.931719262107011
1.2243868039122512,0.9002341646266644
1.2329553867244982,0.8727436384650448
1.241523969536745,0.8490802345432628
1.2500925523489919,0.8290229582984509
1.258661135161239,0.8123033409916307
1.267229717973486,0.7986123586143411
1.2757983007857328,0.7876080770366967
1.2843668835979796,0.7789238622372008
1.2929354664102268,0.7721769598437724
1.3015040492224736,0.7669772214729593
1.3100726320347205,0.7629357385785912
1.3186412148469675,0.7596731390996897
1.3272097976592145,0.7568273087324243
1.3357783804714614,0.7540603169440746
1.3443469632837082,0.7510643569419859
1.3529155460959552,0.7475665470855345
1.3614841289082023,0.743332486530463
1.370052711720449,0.7381685076992642
1.3786212945326959,0.7319226197635368
1.387189877344943,0.7244841879770478
1.39575846015719,0.7157824408410556
1.4043270429694368,0.7057839384493169
1.4128956257816838,0.6944891691029886
1.4214642085939309,0.6819284660614274
1.4300327914061777,0.6681574513059781
1.4386013742184245,0.6532522181960805
1.4471699570306715,0.6373044601736381
1.4557385398429186,0.6204167389799294
1.4643071226551654,0.6026980643461114
1.4728757054674122,0.5842599292716938
1.4814442882796592,0.5652129124994252
1.4900128710919063,0.5456639244344204
1.498581453904153,0.5257141363725708
1.5071500367164001,0.5054575972740758
1.5157186195286472,0.4849805090856221
1.524287202340894,0.4643611022250453
1.5328557851531408,0.44367002848979503
1.5414243679653878,0.42297117023569875
1.5499929507776349,0.40232275277164864
1.5585615335898817,0.3817786417631653
1.5671301164021285,0.36138970892120914
1.5756986992143756,0.34120515692455994
1.5842672820266226,0.32127370762788443
1.5928358648388694,0.30164457511965437
1.6014044476511164,0.28236816588179525
1.6099730304633633,0.2634964707955163
1.6185416132756103,0.24508313660758607
1.6271101960878571,0.22718322632065716
1.6356787789001042,0.20985269751859958
1.644247361712351,0.19314764379853472
1.652815944524598,0.17712335643490631
1.6613845273368448,0.16183327064108463
1.6699531101490919,0.14732786315532426
1.678521692961339,0.1336535655388155
1.6870902757735857,0.12085175103286186
1.6956588585858328,0.10895784285321221
1.7042274413980796,0.09800057938332832
1.7127960242103266,0.08800145797381138
1.7213646070225734,0.07897436511066688
1.7299331898348205,0.0709253876799271
1.7385017726470673,0.06385278889872785
1.7470703554593143,0.057747123971099316
1.7556389382715611,0.052591465176591856
1.7642075210838082,0.048361704145035725
1.772776103896055,0.04502690045505736
1.781344686708302,0.042549650085988475
1.789913269520549,0.04088645408149873
1.798481852332796,0.03998807629049202
1.807050435145043,0.03979988835684432
1.8156190179572897,0.040262209306084186
1.8241876007695368,0.04131065522229863
1.8327561835817836,0.042876520818707964
1.8413247663940306,0.04488721853809864
1.8498933492062775,0.047266801743759225
1.8584619320185245,0.049936596392091866
1.8670305148307713,0.05281596038927678
1.8755990976430184,0.055823181956190834
1.8841676804552652,0.058876518319011424
1.8927362632675122,0.061895364656942634
1.9013048460797592,0.06480153135393121
1.909873428892006,0.06752059616221907
1.918442011704253,0.06998328782607284
1.9270105945165,0.07212684988440737
1.935579177328747,0.0738963284702689
1.9441477601409938,0.07524572644443338
1.9527163429532408,0.07613896838259411
1.9612849257654876,0.0765506267541985
1.9698535085777347,0.07646636879028783
1.9784220913899815,0.07588309549452406
1.9869906742022285,0.07480875825672956
1.9955592570144753,0.07326185368407359
2.0041278398267224,0.07127061259449138
2.012696422638969,0.06887191363814908
2.021265005451216,0.06610996481278443
2.0298335882634633,0.06303480644009338
2.03840217107571,0.059700696385335636
2.0469707538879574,0.05616444207060524
2.055539336700204,0.05248374403894439
2.064107919512451,0.048715612600472205
2.072676502324698,0.04491491278460179
2.0812450851369446,0.04113308397129062
2.0898136679491914,0.03741706985207305
2.0983822507614387,0.03380848253011109
2.1069508335736855,0.03034301237891647
2.1155194163859328,0.0270500834761691
2.1240879991981796,0.0239527436606965
2.1326565820104264,0.021067769051582322
2.141225164822673,0.018405955593611786
2.14979374763492,0.015972565067060455
2.1583623304471673,0.01376789007769267
2.166930913259414,0.011787901735172418
2.1754994960716614,0.01002494482341501
2.184068078883908,0.00846844796084526
2.192636661696155,0.007105620178446142
2.201205244508402,0.0059221101184007115
2.2097738273206486,0.004902609288997618
2.218342410132896,0.004031386144436534
2.2269109929451427,0.0032927428822987024
2.23547957575739,0.0026713915198688792
2.244048158569637,0.0021527498448460428
2.2526167413818836,0.0017231611268056122
2.2611853241941304,0.001370043977871888
2.2697539070063772,0.001081980474927083
2.2783224898186245,0.0008487516565732799


==> data/hist_hits.csv <==
x,density
-0.6411095751551117,0.0016409642715030275
-0.6238796214935727,0.0020793739098362548
-0.6066496678320337,0.0026181159069834097
-0.5894197141704947,0.0032754274477851315
-0.5721897605089556,0.00407164552886153
-0.5549598068474166,0.005029152867279968
-0.5377298531858776,0.006172237796770549
-0.5204998995243386,0.007526853302027856
-0.5032699458627996,0.00912026180719231
-0.4860399922012606,0.01098055490087023
-0.4688100385397216,0.013136040938360708
-0.4515800848781826,0.0156144984405695
-0.4343501312166436,0.01844229935784312
-0.4171201775551046,0.021643413443007575
-0.3998902238935656,0.02523831293838709
-0.3826602702320266,0.02924280518196374
-0.3654303165704876,0.033666829138551506
-0.34820036290894857,0.038513259744031164
-0.33097040924740956,0.043776770741226614
-0.31374045558587055,0.049442811791378286
-0.29651050192433154,0.055486758492459376
-0.2792805482627925,0.06187329401825689
-0.2620505946012535,0.06855607801730274
-0.2448206409397145,0.07547775194392989
-0.22759068727817555,0.08257032009698817
-0.21036073361663654,0.08975593250082807
-0.19313077995509753,0.09694807980007804
-0.17590082629355852,0.10405319220802212
-0.1586708726320195,0.11097261510939778
-0.1414409189704805,0.11760491419900064
-0.12421096530894149,0.12384844417060159
-0.10698101164740248,0.12960409812293333
-0.08975105798586347,0.13477814114027883
-0.07252110432432446,0.13928502192392656
-0.05529115066278545,0.14305005167908216
-0.03806119700124644,0.14601184020748753
-0.020831243339707428,0.1481243855046176
-0.003601289678168418,0.14935872494999292
0.013628663983370592,0.1497040729006239
0.030858617644909603,0.149168390321204
0.04808857130644861,0.1477783559118784
0.06531852496798762,0.14557873373076513
0.08254847862952663,0.14263115815156463
0.09977843229106564,0.13901238173254915
0.11700838595260465,0.134812053872756
0.13423833961414366,0.1301301168385372
0.15146829327568267,0.12507391995035325
0.16869824693722169,0.11975516181824317
0.18592820059876058,0.1142867742272349
0.2031581542602996,0.10877985965719647
0.2203881079218386,0.10334078784390348
0.23761806158337762,0.09806854588746979
0.2548480152449166,0.0930524220382312
0.27207796890645564,0.08837008642427512
0.28930792256799465,0.08408611367694438
0.30653787622953366,0.08025097369690616
0.32376782989107267,0.07690049864159548
0.3409977835526117,0.07405581743031202
0.3582277372141507,0.07172373430969749
0.3754576908756897,0.06989751575967626
0.3926876445372287,0.06855804050866775
0.4099175981987677,0.0676752607373444
0.42714755186030673,0.06720991858436538
0.44437750552184574,0.06711546058948897
0.46160745918338475,0.067340093381294
0.47883741284492376,0.06782892633567322
0.49606736650646277,0.06852615066532132
0.5132973201680018,0.06937720901982905
0.5305272738295408,0.07033091477847422
0.5477572274910798,0.07134148544732732
0.5649871811526188,0.07237045963074085
0.5822171348141578,0.07338847169995734
0.5994470884756968,0.07437686235750095
0.6166770421372358,0.07532910668462532
0.6339069957987749,0.0762520439045305
0.6511369494603139,0.07716689498872469
0.6683669031218529,0.07811005541225077
0.6855968567833919,0.07913365089695444
0.7028268104449309,0.08030584397536572
0.7200567641064699,0.08171087879720804
0.7372867177680089,0.08344885095243776
0.7545166714295479,0.08563518839504637
0.7717466250910869,0.08839982904503325
0.788976578752626,0.09188608057192794
0.806206532414165,0.09624914849203595
0.823436486075704,0.10165432032434105
0.840666439737243,0.10827479642591041
0.857896393398782,0.11628916252664408
0.875126347060321,0.1258785051246682
0.89235630072186,0.13722317894204572
0.909586254383399,0.1504992456392155
0.926816208044938,0.1658746148923457
0.944046161706477,0.18350493255736733
0.961276115368016,0.20352927562701023
0.9785060690295551,0.22606572951472445
0.9957360226910941,0.2512069391880891
1.0129659763526329,0.27901574098874965
1.0301959300141719,0.3095209956577253
1.0474258836757109,0.3427137540963057
1.0646558373372499,0.37854389467404975
1.081885790998789,0.4169173734341568
1.099115744660328,0.4576942254548672
1.116345698321867,0.5006874462204594
1.133575651983406,0.5456628657358246
1.150805605644945,0.5923401052328792
1.168035559306484,0.6403946770136733
1.185265512968023,0.6894612530300365
1.202495466629562,0.739138088415675
1.219725420291101,0.7889925439604559
1.23695537395264,0.8385676083728294
1.254185327614179,0.8873892792705358
1.271415281275718,0.9349746234345211
1.288645234937257,0.9808403041823452
1.305875188598796,1.0245113388021676
1.323105142260335,1.0655298335329584
1.340335095921874,1.1034634388004927
1.357565049583413,1.1379132739544535
1.374795003244952,1.1685210885725958
1.392024956906491,1.1949754557893808
1.40925491056803,1.2170168306911802
1.426484864229569,1.2344413516305524
1.4437148178911081,1.247103311912311
1.4609447715526471,1.2549162809499137
1.4781747252141861,1.2578529048169864
1.4954046788757251,1.255943463339896
1.5126346325372642,1.2492733019828763
1.5298645861988032,1.2379792897092619
1.5470945398603422,1.222245477296566
1.5643244935218812,1.2022981434638054
1.5815544471834202,1.1784004185899808
1.5987844008449592,1.1508466684275045
1.6160143545064982,1.1199568043454755
1.6332443081680372,1.0860706640917792
1.6504742618295762,1.0495425800102263
1.6677042154911152,1.0107362224293788
1.6849341691526543,0.9700197768709428
1.7021641228141933,0.9277614869209295
1.7193940764757323,0.8843255718170844
1.7366240301372713,0.8400685102995215
1.7538539837988103,0.7953356707591059
1.7710839374603493,0.7504582623305334
1.7883138911218883,0.7057505818914481
1.8055438447834273,0.6615075370422246
1.8227737984449663,0.6180024337804102
1.8400037521065054,0.5754850282426791
1.8572337057680444,0.5341798529745079
1.8744636594295834,0.49428483817537233
1.8916936130911224,0.4559702559240934
1.9089235667526614,0.41937801948942743
1.9261535204142004,0.3846213698317134
1.9433834740757394,0.35178497707866413
1.9606134277372784,0.3209254763087358
1.9778433813988174,0.2920724449780832
1.9950733350603564,0.26522981467687246
2.0123032887218955,0.24037769371693224
2.0295332423834345,0.21747456057484352
2.0467631960449735,0.19645977269275564
2.0639931497065125,0.1772563217313842
2.0812231033680515,0.15977375605098065
2.0984530570295905,0.1439111846899082
2.1156830106911295,0.12956027484276766
2.1329129643526685,0.11660815692117661
2.1501429180142075,0.10494015751259904
2.1673728716757465,0.0944422904614245
2.1846028253372856,0.08500344918101828
2.2018327789988246,0.07651725830278565
2.2190627326603636,0.06888355892559993
2.2362926863219026,0.06200951807649557
2.2535226399834416,0.055810368613635156
2.2707525936449806,0.05020979988868278
2.2879825473065196,0.045140031388727214
2.3052125009680586,0.04054161083653445
2.3224424546295976,0.03636298458310649
2.3396724082911367,0.032559891519634704
2.3569023619526757,0.02909463229305264
2.3741323156142147,0.025935263613918916
2.3913622692757537,0.023054763302624494
2.4085922229372927,0.020430205916903522
2.4258221765988317,0.018041981867782095
2.4430521302603707,0.015873085391047058
2.4602820839219097,0.013908489092470359
2.4775120375834487,0.012134615461752813
2.4947419912449877,0.010538909105989461
2.5119719449065268,0.009109507749498704
2.5292018985680658,0.007835005448304013
2.5464318522296048,0.006704298047323814
2.563661805891144,0.005706498656598822
2.580891759552683,0.0048309097608713715
2.598121713214222,0.0040670383731799525
2.615351666875761,0.0034046412313044998
2.6325816205373,0.002833788231086465
2.649811574198839,0.00234493390507829
2.6670415278603774,0.0019289886106943622
2.6842714815219164,0.001577383030738448
2.7015014351834554,0.0012821214788287642
2.7187313888449944,0.0010358212406071383
2.7359613425065334,0.0008317366970558063
2.7531912961680725,0.0006637682261738858
2.7704212498296115,0.0005264568469197244
2.7876512034911505,0.0004149662593784769


==> data/hist_misses.csv <==
x,density
-0.9495655075877271,0.0011373522331736153
-0.920093973410935,0.00149951649631662
-0.890622439234143,0.001960302985041101
-0.8611509050573509,0.0025410491651035984
-0.8316793708805588,0.0032660527244069665
-0.8022078367037667,0.0041625172477207295
-0.7727363025269747,0.005260345296780148
-0.7432647683501826,0.006591747993976829
-0.7137932341733906,0.008190643886308012
-0.6843216999965984,0.010091826605854795
-0.6548501658198064,0.012329890892650427
-0.6253786316430143,0.01493791991379394
-0.5959070974662223,0.017945953206816162
-0.5664355632894302,0.02137927336108875
-0.5369640291126381,0.02525656973794855
-0.507492494935846,0.029588057793688716
-0.478020960759054,0.034373651313905774
-0.44854942658226193,0.03960130033011898
-0.4190778924054699,0.045245617881600815
-0.38960635822867773,0.051266922461236014
-0.3601348240518857,0.05761081862150262
-0.33066328987509364,0.06420842498955003
-0.3011917556983016,0.07097733666463034
-0.27172022152150954,0.07782337819981017
-0.2422486873447175,0.08464316542191949
-0.21277715316792534,0.09132745125463801
-0.1833056189911333,0.09776518510137693
-0.15383408481434124,0.10384817022140858
-0.1243625506375492,0.10947616202084784
-0.09489101646075715,0.11456221523773655
-0.06541948228396499,0.11903806212996837
-0.035947948107172945,0.1228592887726489
-0.006476413930380898,0.1260100733490447
0.02299512024641115,0.1285072588198863
0.052466654423203196,0.1304035515839781
0.08193818859999535,0.13178966590677155
0.11140972277678729,0.13279526864561386
0.14088125695357945,0.1335886175509401
0.1703527911303716,0.13437482668266668
0.19982432530716354,0.135392732189897
0.2292958594839557,0.13691036949191543
0.25876739366074764,0.13921910825272013
0.2882389278375398,0.14262652481713498
0.31771046201433195,0.14744812407781469
0.3471819961911239,0.1539980556507371
0.37665353036791605,0.1625790044274029
0.406125064544708,0.17347147436311044
0.43559659872150014,0.18692272725663597
0.4650681328982921,0.20313568457445322
0.49453966707508423,0.2222581478999352
0.5240112012518764,0.24437273862953174
0.5534827354286683,0.26948799498868864
0.5829542696054605,0.2975310881968184
0.6124258037822524,0.32834262318104773
0.6418973379590446,0.3616739665198292
0.6713688721358367,0.39718749044042734
0.7008404063126287,0.4344600339539976
0.7303119404894208,0.47298976067377657
0.7597834746662128,0.5122064409335692
0.7892550088430049,0.5514850104038684
0.8187265430197971,0.5901620686664083
0.848198077196589,0.6275547919914487
0.8776696113733812,0.6629815593806487
0.9071411455501731,0.6957834447131208
0.9366126797269653,0.7253456244510271
0.9660842139037574,0.751117701224448
0.9955557480805494,0.7726319563331403
1.0250272822573416,0.7895186215994063
1.0544988164341333,0.8015174005640672
1.0839703506109255,0.8084846628445538
1.1134418847877177,0.8103959708221519
1.1429134189645098,0.8073438581207382
1.1723849531413015,0.7995310456280117
1.2018564873180937,0.7872595334692404
1.2313280214948858,0.7709162278743397
1.260799555671678,0.7509559345917142
1.2902710898484702,0.7278826639083489
1.3197426240252619,0.7022302401048727
1.349214158202054,0.6745431895607018
1.3786856923788462,0.6453588014300073
1.4081572265556384,0.6151911223192987
1.4376287607324305,0.5845174748785026
1.4671002949092222,0.5537678951150883
1.4965718290860144,0.5233176807416927
1.5260433632628065,0.4934830483946043
1.5555148974395987,0.46451972445642115
1.5849864316163909,0.43662415274037725
1.6144579657931826,0.40993689900802743
1.6439294999699747,0.3845477698672981
1.6734010341467669,0.3605021410203054
1.702872568323559,0.3378080029438751
1.7323441025003512,0.3164432743789087
1.761815636677143,0.29636299753032547
1.791287170853935,0.2775061051948117
1.8207587050307272,0.2598015310608649
1.8502302392075194,0.2431735131498024
1.879701773384311,0.2275460113221025
1.9091733075611033,0.21284621929679232
1.9386448417378954,0.19900719788547913
1.9681163759146876,0.18596968894713245
1.9975879100914797,0.17368319008592986
2.0270594442682714,0.16210638043984274
2.0565309784450636,0.15120699064186774
2.0860025126218558,0.14096120787022745
2.115474046798648,0.13135270227701934
2.14494558097544,0.12237135593208902
2.174417115152232,0.11401177102988662
2.203888649329024,0.10627163108884181
2.233360183505816,0.09914998720702083
2.2628317176826083,0.09264554060916798
2.2923032518594004,0.08675499189025666
2.321774786036192,0.08147152555909945
2.3512463202129843,0.07678349479354063
2.3807178543897765,0.07267336502308823
2.4101893885665686,0.06911696565839011
2.4396609227433608,0.06608308696762223
2.4691324569201525,0.06353344411708282
2.4986039910969446,0.0614230134473354
2.528075525273737,0.059700728109856147
2.557547059450529,0.05831050236422556
2.587018593627321,0.0571925372990559
2.616490127804113,0.056284846589938764
2.645961661980905,0.05552493007694314
2.675433196157697,0.05485151612126663
2.7049047303344893,0.054206291280963576
2.7343762645112815,0.05353553791082177
2.763847798688073,0.05279160661621043
2.7933193328648653,0.051934160574208035
2.8227908670416575,0.05093114185083528
2.8522624012184497,0.049759425100614416
2.881733935395242,0.04840514044924967
2.9112054695720335,0.046863663922466305
2.9406770037488257,0.045139289525774326
2.970148537925618,0.04324461113314952
2.99962007210241,0.041199653988714245
3.029091606279202,0.039030804332954736
3.058563140455994,0.03676959111471094
3.0880346746327865,0.03445137584751521
3.117506208809578,0.03211400554227077
3.14697774298637,0.02979647963412672
3.1764492771631625,0.027537675435652043
3.205920811339954,0.025375168545797817
3.235392345516747,0.023344175567084704
3.2648638796935385,0.02147663720327329
3.2943354138703302,0.01980045106412598
3.323806948047123,0.01833885593539311
3.3532784822239146,0.01710996337345235
3.382750016400707,0.016126428554625503
3.412221550577499,0.015395250429207467
3.4416930847542906,0.014917691254545213
3.471164618931083,0.014689307156257797
3.500636153107875,0.014700083967814977
3.5301076872846675,0.014934675589615212
3.559579221461459,0.015372744812094429
3.589050755638251,0.015989408323871093
3.6185222898150435,0.016755787951280583
3.6479938239918352,0.017639668707832897
3.677465358168628,0.01860626085991264
3.7069368923454196,0.019619058081861665
3.7364084265222113,0.020640777272722087
3.765879960699004,0.021634358347328464
3.7953514948757956,0.022563995060025464
3.824823029052588,0.02339616150763277
3.85429456322938,0.02410059420762606
3.8837660974061716,0.024651187262474606
3.9132376315829642,0.025026758608071138
3.942709165759756,0.025211648946655656
3.9721806999365485,0.02519612162610311
4.00165223411334,0.024976541087203097
4.031123768290132,0.024555318922845147
4.060595302466925,0.023940629226673945
4.090066836643716,0.02314590777062503
4.119538370820509,0.022189161623166514
4.149009904997301,0.02109212615155341
4.178481439174092,0.019879314148796023
4.207952973350885,0.018577006528345125
4.237424507527677,0.01721223535546378
4.266896041704469,0.01581180794962617
4.296367575881261,0.014401415695884294
4.325839110058053,0.013004863585028073
4.355310644234845,0.011643447080094124
4.384782178411637,0.010335492498080254
4.41425371258843,0.009096066536883354
4.443725246765221,0.007936850646414018
4.473196780942013,0.0068661672946803125
4.502668315118806,0.005889138300427894
4.532139849295597,0.005007950585466725
4.56161138347239,0.004222202036004342
4.591082917649182,0.0035292995648578485
4.620554451825973,0.002924882695973527
4.650025986002766,0.0024032487001189526
4.679497520179558,0.001957759082864287
4.708969054356349,0.0015812116311324526
4.738440588533142,0.001266166851771593
4.767912122709934,0.0010052221263341155
4.797383656886726,0.0007912309758007433
4.826855191063518,0.0006174682770710462
4.85632672524031,0.0004777449848207632
4.885798259417102,0.000366477851451538
4.915269793593894,0.0002787208337261559


==> data/leak_byte_e/1_0_0_8585398.txt <==
7772000.000
7855580.000
5553180.000
7251920.000
6707780.000
7442000.000
7133240.000
7665800.000
7570840.000
6935560.000
6285340.000
7425240.000
11426920.000
6204120.000
5341180.000
5815380.000
6092900.000
8880160.000
7317940.000
8043120.000
7773660.000
7074860.000
6870580.000
6002640.000
6174840.000
7849660.000
4658580.000
7498840.000
8229900.000
7106900.000
5492200.000
7830820.000
6999540.000
7219360.000
6856340.000
7606480.000
7669460.000
8087880.000
9757240.000
7357800.000
6374940.000
7908020.000
6229380.000
6911300.000
6309500.000


==> data/leak_byte_e/1_0_1_8585398.txt <==
8938100.000
10003160.000
8961220.000
8512980.000
8192760.000
7984920.000
8418720.000
8202620.000
8623840.000
8436640.000
8769120.000
8526660.000
5308100.000
9821580.000
8202780.000
8439860.000
9981380.000
8766400.000
8809520.000
8733780.000
7908600.000
8533820.000
8319020.000
8557280.000
8435260.000
12792600.000
10150840.000
9260060.000
9062020.000
7530060.000
8317080.000
8562340.000
9340420.000
9510240.000
9860680.000
7737340.000
8805220.000
8992180.000
8802180.000
8583920.000
8709180.000
8179220.000
8523380.000
8610020.000
9442760.000


==> data/leak_byte_e/1_1_0_8585398.txt <==
9046260.000
5133960.000
9008880.000
9379460.000
8672200.000
9127720.000
8957900.000
8145020.000
8310080.000
7417640.000
9094840.000
9205780.000
10372140.000
9366920.000
8958060.000
8393020.000
8342240.000
9305600.000
8062880.000
8802580.000
9235380.000
8016460.000
9732300.000
8577280.000
9309400.000
9959480.000
8560120.000
8410940.000
9188160.000
9119540.000
8730720.000
8990580.000
9093680.000
9495240.000
8864020.000
10110000.000
9281720.000
9814300.000
8578540.000
9231960.000
8133160.000
8661280.000
8234700.000
8384040.000
16478180.000


==> data/leak_byte_e/1_1_1_8585398.txt <==
10672360.000
6625300.000
6828460.000
6973200.000
7207740.000
8544300.000
6782740.000
8041680.000
7734520.000
8895780.000
9164840.000
7166520.000
7516840.000
8192180.000
6429520.000
7887720.000
6909160.000
6770840.000
8568360.000
8324620.000
7742420.000
7094960.000
7426580.000
10356780.000
9013760.000
8397180.000
9460460.000
8638760.000
7216760.000
8615100.000
8243100.000
6910400.000
6570820.000
5296440.000
7476900.000
8032060.000
8040420.000
8616140.000
8191580.000
7267440.000
6939920.000
7049120.000
6789500.000
7593380.000


==> data/leak_byte_e/1_2_0_8585398.txt <==
9632800.000
12743160.000
6628860.000
7584780.000
7217240.000
6683080.000
6734520.000
6731100.000
4963280.000
6834600.000
8503080.000
6104160.000
6168560.000
7334160.000
7236720.000
7470500.000
7566240.000
7310220.000
8902820.000
7241200.000
7040540.000
8288340.000
7890440.000
7203440.000
7075600.000
6475500.000
6954740.000
6955660.000
6920460.000
7480480.000
6548800.000
6615800.000
7829540.000
7112760.000
6587300.000
5772040.000
7168300.000
6616820.000
6620000.000
6555480.000
18064340.000
6836320.000
7108060.000
7204680.000
7203620.000


==> data/leak_byte_e/1_2_1_8585398.txt <==
7695220.000
9277260.000
9298720.000
9283680.000
8755500.000
8435440.000
8471480.000
8511760.000
9236500.000
8791340.000
8579760.000
8312740.000
8429360.000
8793820.000
8655580.000
7804660.000
7992540.000
8470600.000
10546520.000
11506500.000
10619100.000
8950940.000
8830360.000
8447480.000
8496260.000
8556520.000
9419260.000
8052720.000
8281080.000
8800320.000
7612400.000
9579240.000
9165280.000
6768760.000
7903000.000
8481000.000
8509520.000
8753060.000
8619200.000
8932340.000
8472260.000
8369060.000
8828000.000
8431200.000


==> data/leak_byte_e/1_3_0_8585398.txt <==
8732760.000
8662380.000
8603100.000
8617280.000
8762100.000
7990680.000
10976120.000
9082920.000
8270900.000
9901100.000
9235040.000
8664800.000
9623340.000
9021360.000
8682440.000
9616100.000
8893600.000
9630460.000
10331220.000
8617000.000
9206440.000
9290920.000
9011440.000
8656520.000
11337380.000
9434960.000
10201640.000
12187960.000
9759400.000
9112740.000
8904780.000
9304040.000
9372860.000
10166660.000
9213880.000
9569020.000
9657640.000
9197220.000
10421100.000
9495760.000
10012460.000
8918720.000
9102340.000
3317100.000
9268420.000


==> data/leak_byte_e/1_3_1_8585398.txt <==
8042320.000
7989860.000
6728740.000
3538180.000
7098260.000
6129720.000
7548540.000
7458960.000
9471460.000
7584280.000
7310280.000
8832560.000
8526220.000
7650620.000
6312260.000
7388620.000
6885860.000
6995100.000
7396360.000
6672680.000
8930940.000
7199840.000
6419160.000
6340660.000
6824880.000
12836080.000
5174840.000
6357400.000
6186760.000
7486380.000
6671200.000
6790020.000
6699440.000
8091060.000
8697420.000
6932060.000
7284240.000
7928880.000
7442120.000
7827560.000
7642560.000
6736180.000
19390640.000
3918000.000
12825360.000


==> data/leak_byte_e/1_4_0_8585398.txt <==
4988000.000
9370320.000
9315800.000
8792400.000
10318080.000
8797740.000
8855880.000
7858840.000
8360720.000
9099100.000
8670620.000
8676780.000
9130960.000
5436920.000
9109180.000
5191980.000
8538260.000
9301540.000
9390320.000
8845460.000
9010560.000
10022840.000
8972680.000
9424440.000
8630100.000
8376460.000
8293280.000
9006160.000
8480920.000
13786300.000
8960840.000
9313240.000
9322320.000
9440000.000
9345320.000
8705660.000
8826020.000
9189300.000
2040000.000
9432400.000
20920780.000
16880780.000
9303900.000
8984440.000
9576940.000


==> data/leak_byte_e/1_4_1_8585398.txt <==
6820840.000
7145400.000
8233020.000
8970760.000
7293540.000
7144220.000
7520280.000
6756740.000
7105000.000
7474680.000
7434680.000
7716620.000
13192320.000
7762220.000
11882200.000
6089600.000
6084440.000
6792660.000
7372940.000
8693620.000
7243540.000
7283200.000
8301180.000
7314080.000
6424180.000
7327000.000
7002080.000
6485200.000
7060680.000
5195400.000
7228920.000
8248800.000
12786500.000
2555740.000
7077460.000
7037080.000
8285580.000
16145440.000
7737120.000
7474460.000
8125980.000
2512160.000
7964620.000
12478380.000


==> data/leak_byte_e/1_5_0_8585398.txt <==
4790140.000
6666640.000
9045480.000
8006360.000
8943560.000
6674400.000
7367460.000
6723320.000
7156940.000
7445460.000
8337240.000
7111220.000
12758640.000
9500140.000
9958680.000
28470020.000
9246780.000
7717900.000
9254360.000
7714900.000
8343600.000
9208440.000
6995820.000
8141440.000
9684960.000
9261220.000
7289260.000
8623500.000
7763040.000
8132340.000
8935360.000
9394980.000
8657980.000
12453180.000
7115280.000
7801500.000
8663880.000
7870840.000
7245040.000
9867740.000
8258980.000
6215840.000
6749360.000


==> data/leak_byte_e/1_5_1_8585398.txt <==
9448140.000
9373560.000
8668460.000
8623320.000
9801820.000
9139640.000
8899140.000
9359000.000
8920860.000
9144680.000
9025220.000
9706080.000
6552060.000
10605120.000
9341940.000
3189820.000
8266820.000
10177660.000
25605880.000
712560.000
9216500.000
9021220.000
9397640.000
13034660.000
7126720.000
11335260.000
9438880.000
8361400.000
9535800.000
8873920.000
8699440.000
9197360.000
8837440.000
9264580.000
9452560.000
9088200.000
9172980.000
10233420.000
8861700.000
9500340.000
10059700.000
9732780.000
10022160.000
8767240.000


==> data/leak_byte_e/1_6_0_8585398.txt <==
6910160.000
8636320.000
6838640.000
7298280.000
6761560.000
6620460.000
6531520.000
7720420.000
6849560.000
9159040.000
8318020.000
8918140.000
8156140.000
7354100.000
7370380.000
7461060.000
7363940.000
8122600.000
6773940.000
9296840.000
8243940.000
6739900.000
6989520.000
7625840.000
6761540.000
8358420.000
7220980.000
7593080.000
8599360.000
6720940.000
6719120.000
6470380.000
4530440.000
6753180.000
7710900.000
6778200.000
7587860.000
6938420.000
7304080.000
8635940.000
3610780.000
8833060.000
8439620.000
7135280.000


==> data/leak_byte_e/1_6_1_8585398.txt <==
8867500.000
8987020.000
9818520.000
8765480.000
8474900.000
8446540.000
8326840.000
8423500.000
8930760.000
9935060.000
9337500.000
11231600.000
17433900.000
8506960.000
6840920.000
8565280.000
8400980.000
8692460.000
9498720.000
9260720.000
8155340.000
9179980.000
8476480.000
8961880.000
8625500.000
8857960.000
9273000.000
8731800.000
10283520.000
8539620.000
8289380.000
8036660.000
12003680.000
8973960.000
8816080.000
8171340.000
8799780.000
8907020.000
9540600.000
9293680.000
10234760.000
9178800.000
8837460.000
9191320.000
8687740.000


==> data/leak_byte_e/1_7_0_8585398.txt <==
8686140.000
9265420.000
9233200.000
8727160.000
8559560.000
9343100.000
8887260.000
8595560.000
9364160.000
5054180.000
4782260.000
9421540.000
9274740.000
9345440.000
10903900.000
9205440.000
9374860.000
9761880.000
8803680.000
9434500.000
9126300.000
8334500.000
8788960.000
8635800.000
8980060.000
10270560.000
12280400.000
9575260.000
9247280.000
8679400.000
8611140.000
8121040.000
7857080.000
9042240.000
8323600.000
8934520.000
9177160.000
9145040.000
9045920.000
7982420.000
9470380.000
9344360.000
9412760.000
9934920.000
8210900.000


==> data/leak_byte_e/1_7_1_8585398.txt <==
6179100.000
6347400.000
8625740.000
6990700.000
4973280.000
7361880.000
7123220.000
7142180.000
11405980.000
7200000.000
8295400.000
7606420.000
7083200.000
7267740.000
8448600.000
7746240.000
7145940.000
7788400.000
7340100.000
8908800.000
7552360.000
6734500.000
4639040.000
8094320.000
7665500.000
5132860.000
6231960.000
7426440.000
7425500.000
7637640.000
6646660.000
6473440.000
6301240.000
7314580.000
6628940.000
6167640.000
7161360.000
6455600.000
10692700.000
7693540.000
7406360.000
7896400.000
7723020.000
8346320.000
8971980.000


==> data/timeseries_gap.csv <==
7.966666666666667,2.838284901960785
8.066666666666666,1.3272200000000005
8.166666666666666,1.2738049019607836
8.233333333333333,1.2587101960784306
8.316666666666666,0.5371498039215687
8.383333333333333,0.8533299999999997
8.483333333333333,2.289245098039217
8.65,0.4819099999999992
8.733333333333333,1.1252550980392169
8.85,0.7158298039215687
8.916666666666666,2.0182350980392147
8.983333333333333,1.105735098039215
9.066666666666666,1.016714901960782
9.116666666666667,0.5270350980392156
9.183333333333334,1.1249449019607844
9.366666666666667,1.0451950980392173
9.483333333333333,1.0210801960784313
9.65,2.2818201960784315
9.75,0.5017147058823515
9.816666666666666,1.076735098039217
9.883333333333333,0.9308450980392156
10.066666666666666,1.4992301960784309
10.166666666666666,2.190260196078432
10.283333333333331,1.0489399999999982
10.4,1.0395498039215685
10.516666666666667,0.9869901960784322
10.733333333333333,0.9978150980392152
10.816666666666666,2.1279347058823532
10.916666666666666,0.4708049019607845
11.066666666666666,0.8469750980392146
11.2,1.0242901960784323
11.266666666666667,1.0198649019607835
11.416666666666666,1.0063298039215702
11.483333333333333,0.9954349019607848
11.55,1.0355499999999989
11.633333333333333,1.3037149019607828
11.716666666666669,0.8553649019607832
11.833333333333334,0.8147898039215704
12.233333333333333,1.800394901960784
12.35,0.9411199999999996
12.6,0.7937599999999989
12.7,0.4823452941176462
12.816666666666666,1.9410900000000009
12.916666666666666,1.925094901960783
13.116666666666667,0.2878098039215686
13.3,0.8861499999999989
13.55,1.980019803921568
13.8,0.7726400000000027
13.866666666666667,0.5289398039215687
14.0,0.5684449019607847
14.216666666666669,0.622134901960786
14.516666666666667,0.7268700000000017
14.583333333333334,0.3327449019607869
14.766666666666667,0.8304850980392153
14.933333333333334,0.4002298039215688
15.166666666666666,1.6025649019607826
15.366666666666667,0.3300749019607849
15.85,0.286975098039214
16.233333333333334,1.9738652941176476
16.5,0.8728750980392164
16.583333333333332,0.315520196078431
16.65,0.400129803921569
16.883333333333333,0.3706999999999993
16.983333333333334,1.2841498039215686
17.3,0.3963600000000014
17.5,0.870825098039214
20.633333333333333,0.6520250980392177
20.75,0.4296199999999999
20.816666666666663,0.8672450980392146
20.883333333333333,2.112265098039215
21.016666666666666,0.8097300000000001
21.133333333333333,0.4637350980392156
21.266666666666666,1.0400501960784323
21.433333333333337,0.9956049019607836
21.516666666666666,1.0169498039215696
22.083333333333332,1.1970350980392157
22.133333333333333,2.872374901960786
22.21666666666666,1.133865098039216
22.3,1.3045250980392158
22.35,1.1003349019607835
22.416666666666668,1.2661449019607858
22.483333333333334,2.8743349019607827
22.55,0.5673049019607852
22.616666666666667,0.7166301960784303
22.683333333333337,2.5552200000000003
22.75,1.7073752941176463
22.816666666666663,1.645175098039216
22.883333333333333,3.1487098039215695
22.95,3.1597952941176484
23.016666666666666,1.555769999999999
23.083333333333332,0.6362349019607834
23.15,1.693035098039216
23.25,1.84887
23.316666666666663,0.7639801960784318
23.366666666666667,1.6569699999999994
23.433333333333337,2.3237699999999997
23.5,0.5998398039215669
23.6,1.9947850980392143
23.666666666666668,2.159510000000001
23.733333333333334,2.1845749019607865
23.8,2.1557850980392175
23.866666666666667,0.5755601960784311
23.933333333333337,2.6781500000000023
24.0,2.432834901960785
24.066666666666663,2.1542199999999987
24.133333333333333,1.994185098039214
24.183333333333337,1.2944749019607826
24.25,1.5069949019607822
24.316666666666663,2.1115699999999986
24.366666666666667,3.765254901960784
24.433333333333337,0.8554999999999993
24.5,1.8305049019607849
24.566666666666663,1.85792019607843
24.616666666666667,3.6528349019607855
24.683333333333337,0.8741150980392156
24.75,0.6911298039215676
24.816666666666663,3.869380196078433
24.883333333333333,4.022159803921568
24.983333333333334,2.2983649019607846
25.083333333333332,2.934280000000001
25.15,1.9947700000000008
25.216666666666665,1.1079100000000004
25.283333333333335,0.8342949019607833
25.35,2.26042
25.416666666666668,2.617574901960785
25.466666666666665,2.240565098039216
25.533333333333335,2.4924350980392163
25.6,2.0363749019607837
25.666666666666668,2.335339999999998
25.733333333333334,2.196274901960784
25.8,2.89006019607843
25.866666666666667,2.5450250980392166
25.933333333333337,0.7134150980392171
26.016666666666666,2.3526998039215687
26.083333333333332,2.4129950980392145
26.133333333333333,2.36252
26.233333333333334,2.70355
26.3,2.572140000000001
26.366666666666667,2.7113598039215674
26.483333333333334,1.1327050980392173
26.55,0.8942150980392167
26.6,0.7336449019607851
26.666666666666668,2.5447998039215687
26.733333333333334,2.421940000000001
26.8,0.901164901960783
26.866666666666667,0.8264498039215677
26.916666666666668,2.5851950980392164
27.033333333333335,0.754595098039216
27.083333333333332,0.6929750980392146
27.15,4.100895098039217
27.25,2.3610301960784312
27.3,2.63621470588235
27.366666666666667,3.824815098039215
27.433333333333337,0.8451099999999983
27.5,2.6644500000000004
27.566666666666663,0.8057601960784311
27.633333333333333,2.557694901960783
27.683333333333337,2.4801401960784304
27.75,0.6286949019607846
27.85,2.542645098039216
27.933333333333337,2.79091
28.05,0.9559099999999994
28.116666666666667,2.444890196078431
28.166666666666668,0.6565796078431383
28.233333333333334,1.020315098039216
28.3,0.6857850980392151
28.4,4.064500000000001
28.483333333333334,2.437755098039217
28.55,2.630230000000001
28.6,2.3782549019607835
28.666666666666668,2.3709650980392176
28.733333333333334,3.448875098039217
28.8,2.5954847058823542
28.866666666666667,2.507959999999999
28.933333333333337,0.9683600000000006
28.983333333333334,1.7138703921568634
29.05,2.1905449019607843
29.1,0.9042850980392156
29.166666666666668,3.2379149019607816
29.233333333333334,2.3109350980392147
29.3,0.7927350980392163
29.366666666666667,0.7755400000000012
29.466666666666665,2.205824901960785
29.516666666666666,0.5148499999999991
29.616666666666667,3.83793
29.716666666666665,2.165565294117646
29.783333333333335,0.7646201960784307
29.85,2.2155500000000004
29.95,2.04978019607843
30.016666666666666,1.90315
30.116666666666667,1.8557750980392151
30.183333333333337,2.1481152941176465
30.25,1.8383001960784304
30.316666666666663,3.0998800000000006
30.383333333333333,0.5067350980392167
30.45,1.7661250980392165
30.55,0.6228749019607847
30.616666666666667,1.6736298039215676
30.666666666666668,1.6937549019607854
30.733333333333334,1.7059249019607847
30.8,3.269424901960784
30.866666666666667,1.6631349019607828
30.933333333333337,1.623429803921567
31.0,1.8027599999999993
31.083333333333332,1.524905294117648
31.15,1.7369000000000003
31.2,0.933024901960783
31.3,1.82536
31.4,1.7527701960784317
31.466666666666665,0.5703198039215689
31.516666666666666,1.131985098039216
31.583333333333332,1.818005098039217
31.65,1.4822147058823545
31.716666666666665,1.4184849019607846
31.783333333333335,1.3652249019607865
31.85,0.4488550980392158
31.916666666666668,2.6310600000000015
32.03333333333333,0.4938247058823535
32.1,0.3760101960784308
32.166666666666664,1.6143652941176487
32.266666666666666,0.9844649019607844
32.333333333333336,1.189040196078432
32.45,0.4889600000000005
32.583333333333336,0.4958750980392157
32.68333333333333,1.0725549019607854
32.8,0.41976019607843
32.93333333333333,1.0857552941176485
33.0,1.1529699999999998
33.083333333333336,1.078299803921567
33.233333333333334,1.146939803921569
33.35,1.1661550980392157
33.416666666666664,1.11219
33.516666666666666,1.1408898039215671
33.63333333333333,1.0068899999999985
33.7,1.0584500000000006
33.88333333333333,0.8604350980392166
33.95,0.91667
34.166666666666664,0.9210949019607853
34.233333333333334,0.8412398039215674
34.35,0.3943549019607832
34.45,0.9041100000000012
34.65,0.8038050980392146
34.71666666666667,0.357964901960786
34.86666666666667,1.0619750980392162
34.983333333333334,1.0402850980392166
35.05,0.6200450980392151
35.11666666666667,2.010564901960784
35.25,2.088655294117647
35.38333333333333,1.0593749019607834
35.46666666666667,2.1992800000000017
35.53333333333333,0.3915350980392169
35.61666666666667,0.5356949019607846
35.78333333333333,0.8914550980392146


==> data/warsaw_stockholm_win10_success.csv <==
Time,Value
7.033333333333333,0.646
7.433333333333334,0.668
7.85,0.666
8.266666666666667,0.676
8.666666666666666,0.708
9.083333333333334,0.68
9.5,0.68
9.916666666666666,0.616
10.333333333333334,0.644
10.75,0.612
11.166666666666666,0.618
11.6,0.586
12.016666666666667,0.56
12.45,0.51
12.866666666666667,0.59
13.3,0.532
13.733333333333333,0.546
14.15,0.556
14.583333333333334,0.572
15.016666666666667,0.602
15.433333333333334,0.564
15.866666666666667,0.542
16.283333333333335,0.532
16.716666666666665,0.478
17.15,0.498
17.583333333333332,0.438
18.016666666666666,0.422
18.466666666666665,0.424
18.9,0.328
19.35,0.4709418837675351
19.783333333333335,0.512
20.216666666666665,0.592
20.65,0.616
21.066666666666666,0.686
21.466666666666665,0.77
21.866666666666667,0.76
22.266666666666666,0.764
22.65,0.772
23.033333333333335,0.774
23.433333333333334,0.812
23.816666666666666,0.788
24.183333333333334,0.822
24.566666666666666,0.834
24.95,0.846
25.333333333333332,0.814
25.71666666666667,0.852
26.083333333333332,0.81
26.46666666666667,0.81
26.85,0.8
27.21666666666667,0.842
27.6,0.822
27.983333333333334,0.798
28.366666666666667,0.776
28.75,0.786
29.133333333333333,0.814
29.516666666666666,0.782
29.916666666666668,0.814
30.3,0.742
30.7,0.736
31.1,0.712
31.5,0.718
31.9,0.688
32.31666666666666,0.678
32.71666666666667,0.656
33.13333333333333,0.674
33.55,0.648
33.96666666666667,0.662
34.4,0.652
34.81666666666666,0.598
35.233333333333334,0.604
35.65,0.654
36.083333333333336,0.648
36.5,0.596
36.93333333333334,0.48
37.36666666666667,0.536
37.8,0.424
38.233333333333334,0.548
38.666666666666664,0.462
39.11666666666667,0.358
39.56666666666666,0.452
40.0,0.46
40.45,0.362
40.9,0.408
41.35,0.352
41.8,0.328
42.25,0.306
42.7,0.306
43.16666666666667,0.324
43.61666666666667,0.436
44.05,0.484
44.5,0.576
44.93333333333334,0.63
45.35,0.68
45.766666666666666,0.71
46.16666666666667,0.748
46.56666666666666,0.804
46.95,0.82
47.33333333333333,0.814
47.733333333333334,0.792
48.11666666666667,0.8
48.5,0.818
48.88333333333333,0.782
49.266666666666666,0.79
49.65,0.806
50.03333333333333,0.772
50.4,0.81
50.78333333333333,0.792
51.166666666666664,0.818
51.55,0.802
51.93333333333334,0.848
52.31666666666666,0.798
52.7,0.762
53.083333333333336,0.8
53.483333333333334,0.816
53.86666666666667,0.764
54.266666666666666,0.746
54.666666666666664,0.702
55.06666666666666,0.636
55.5,0.628
55.916666666666664,0.612
56.333333333333336,0.55
56.766666666666666,0.566
57.2,0.472
57.63333333333333,0.448
58.083333333333336,0.452
58.516666666666666,0.44
58.96666666666667,0.36
59.416666666666664,0.418
59.86666666666667,0.486
60.3,0.442
60.733333333333334,0.448
61.18333333333334,0.386
61.63333333333333,0.438
62.06666666666666,0.504
62.5,0.612
62.93333333333334,0.588
63.36666666666667,0.544
63.8,0.53
64.23333333333333,0.482
64.66666666666667,0.446
65.1,0.368
65.55,0.408
66.0,0.248
66.45,0.326
66.9,0.31
67.35,0.41
67.78333333333333,0.54
68.21666666666667,0.668
68.63333333333333,0.728
69.03333333333333,0.758
69.43333333333334,0.8
69.83333333333333,0.812
70.21666666666667,0.812
70.6,0.812
70.98333333333333,0.806
71.36666666666667,0.804
71.75,0.846
72.11666666666666,0.844
72.5,0.806
72.88333333333334,0.844
73.26666666666667,0.852
73.63333333333334,0.838
74.01666666666667,0.79
74.4,0.822
74.76666666666667,0.798
75.15,0.798
75.53333333333333,0.782
75.91666666666667,0.792
76.3,0.814
76.66666666666667,0.792
77.06666666666666,0.798
77.45,0.79
77.83333333333333,0.776
78.23333333333333,0.764
78.63333333333333,0.744
79.01666666666667,0.724
79.43333333333334,0.666
79.83333333333333,0.698
80.25,0.698
80.65,0.674
81.06666666666666,0.674
81.48333333333333,0.686
81.9,0.698
82.3,0.664
82.71666666666667,0.642
83.13333333333333,0.66
83.55,0.5929411764705882


==> data/warsaw_stockholm_win10_utilization.csv <==
Time,Value
14.116666666666667,0.4890377358491158
14.4,0.5331698113213826
14.683333333333334,0.5464433962266759
14.983333333333333,0.5026603773589776
15.266666666666667,0.5272075471704498
15.55,0.5367169811317452
15.833333333333334,0.5135660377360731
16.133333333333333,0.5328113207545236
16.416666666666668,0.5564811320750263
16.7,0.5192830188682562
16.983333333333334,0.536962264151613
17.283333333333335,0.5550754716982977
17.566666666666666,0.4948301886794825
17.85,0.49996226415159906
18.133333333333333,0.4901132075473521
18.433333333333334,0.5333490566031749
18.716666666666665,0.5198679245276219
19.0,0.5603396226414442
19.3,0.5621320754718616
19.583333333333332,0.619660377358405
19.866666666666667,0.6046037735848003
20.15,0.6382264150946575
20.45,0.6002452830185678
20.733333333333334,0.5688962264153677
21.016666666666666,0.6448867924526808
21.3,0.6124339622643253
21.6,0.5722641509420975
21.883333333333333,0.5136886792448524
22.166666666666668,0.5701886792458567
22.45,0.5158679245281712
22.75,0.45713207547180573
23.033333333333335,0.4860188679249371
23.316666666666666,0.3750000000008537
23.616666666666667,0.35406603773623124
23.9,0.3152641509436642
24.183333333333334,0.3075283018855119
24.466666666666665,0.2906981132074505
24.766666666666666,0.26357547169793416
25.05,0.24194339622544647
25.333333333333332,0.21866037735890131
25.616666666666667,0.21556603773568642
25.916666666666668,0.20816981132126
26.2,0.19018867924443736
26.483333333333334,0.19377358490529795
26.766666666666666,0.17075471698147443
27.066666666666666,0.19121698113166197
27.35,0.1697358490566982
27.633333333333333,0.16901886792433943
27.933333333333334,0.16081132075547205
28.21666666666667,0.16018867924592498
28.5,0.16160377358398775
28.78333333333333,0.16766037735855988
29.083333333333332,0.18754716981194985
29.366666666666667,0.15394339622559938
29.65,0.19345283018920045
29.933333333333334,0.2022452830177132
30.233333333333334,0.20156603773556067
30.516666666666666,0.23609433962320542
30.8,0.22685849056580287
31.083333333333332,0.26245283018916216
31.383333333333333,0.2935094339624382
31.666666666666668,0.2819433962255482
31.95,0.3165849056610689
32.25,0.33515094339652957
32.53333333333333,0.36811320754679466
32.81666666666666,0.3804905660388956
33.1,0.40939622641499573
33.4,0.4070188679250736
33.68333333333334,0.41203773585015413
33.96666666666667,0.4333773584900221
34.25,0.4231698113209104
34.55,0.4321698113207473
34.833333333333336,0.43420754717106597
35.11666666666667,0.4889999999998079
35.4,0.4284716981139749
35.7,0.48486792452907324
35.983333333333334,0.45552830188649696
36.266666666666666,0.4807547169813847
36.56666666666666,0.4625094339620431
36.85,0.4699245283020909
37.13333333333333,0.550226415094426
37.416666666666664,0.4746415094334131
37.71666666666667,0.5174716981143783
38.0,0.48090566037803134
38.28333333333333,0.4784339622643837
38.56666666666666,0.49550943396269465
38.86666666666667,0.5237169811311002
39.15,0.6275471698108306
39.43333333333334,0.5637735849057929
39.71666666666667,0.5669622641523535
40.016666666666666,0.6383867924535737
40.3,0.5983396226420223
40.58333333333333,0.5564905660376501
40.88333333333333,0.6452830188675649
41.16666666666667,0.6815566037741698
41.45,0.6293962264148566
41.733333333333334,0.586377358491003
42.03333333333333,0.5833584905659838
42.31666666666666,0.5741320754720429
42.6,0.6529245283033596
42.88333333333333,0.6618679245283215
43.18333333333334,0.6380377358492553
43.46666666666667,0.632452830189512
43.75,0.6458301886796375
44.03333333333333,0.7061226415095418
44.33333333333333,0.7159622641503242
44.61666666666667,0.710018867924953
44.9,0.738358490564766
45.2,0.6483962264150065
45.483333333333334,0.6323207547168416
45.766666666666666,0.6335283018861686
46.05,0.5713584905661606
46.35,0.5544528301878677
46.63333333333333,0.5418679245282513
46.91666666666667,0.5222641509433905
47.2,0.44090566037737533
47.5,0.40326415094312634
47.78333333333333,0.40533962264188506
48.06666666666667,0.37300000000055356
48.35,0.36307547169763327
48.65,0.296283018868142
48.93333333333333,0.282547169811815
49.21666666666667,0.24807547169725436
49.516666666666666,0.2258113207546489
49.8,0.2309245283023988
50.083333333333336,0.23515094339583795
50.36666666666667,0.20883018868002837
50.666666666666664,0.1958490566030215
50.95,0.1833207547166076
51.233333333333334,0.17596226415193394
51.516666666666666,0.1910566037733854
51.81666666666666,0.17237735849105276
52.1,0.17345283018805258
52.38333333333333,0.1738867924530736
52.666666666666664,0.18209433962243124
52.96666666666667,0.18584905660345352
53.25,0.18137735849170397
53.53333333333333,0.20503773584885554
53.833333333333336,0.18798113207483438
54.11666666666667,0.23394339622654592
54.4,0.2236981132077075
54.68333333333334,0.24339622641340408
54.983333333333334,0.26235849056562366
55.266666666666666,0.28337735849175366
55.55,0.30930188679266785
55.833333333333336,0.3299622641515168
56.13333333333333,0.37100000000027733
56.416666666666664,0.40221698113254545
56.7,0.4080943396220469
56.983333333333334,0.4093018867930265
57.28333333333333,0.45043396226416554
57.56666666666666,0.4868490566037019
57.85,0.4496037735857448
58.15,0.5021132075476595
58.43333333333334,0.5316792452831647
58.71666666666667,0.5489905660383089
59.0,0.5453773584915325
59.3,0.5450188679252038
59.583333333333336,0.5811698113212291
59.86666666666667,0.5742075471701934
60.15,0.6217547169825395
60.45,0.6363207547161669
60.733333333333334,0.6054339622641249
61.016666666666666,0.634094339621982
61.3,0.656660377359131
61.6,0.6290188679246426
61.88333333333333,0.6223018867930533
62.166666666666664,0.5902452830187236
62.46666666666667,0.6067169811318
62.75,0.5776981132078067
63.03333333333333,0.6175754716984719
63.31666666666666,0.6254528301882928
63.61666666666667,0.6966603773591907
63.9,0.6498301886794771
64.18333333333334,0.6290377358494108
64.46666666666667,0.5570943396224591
64.76666666666667,0.5501132075475498
65.05,0.5259245283017856
65.33333333333333,0.5241320754723724
65.61666666666667,0.5347924528298851
65.91666666666667,0.5316981132081103
66.2,0.6087924528292592
66.48333333333333,0.5852075471705721
66.78333333333333,0.6284716981142991
67.06666666666666,0.6789528301882164
67.35,0.5797924528293779
67.63333333333333,0.6210000000011233
67.93333333333334,0.6399528301889867
68.21666666666667,0.7343962264142356
68.5,0.6958113207553651
68.78333333333333,0.6509622641508764
69.08333333333333,0.7131886792445645
69.36666666666667,0.717075471697754
69.65,0.6802452830179871
69.93333333333334,0.5989056603767272
70.23333333333333,0.49401886792466554
70.51666666666667,0.43137735848958636
70.8,0.39036792452896857
71.1,0.3647735849055847
71.38333333333333,0.31703773584956835
71.66666666666667,0.29458490566134626
71.95,0.2505660377348704
72.25,0.22433962264177298
72.53333333333333,0.22547169811323756
72.81666666666666,0.21167924528352264
73.1,0.19094339622617365
73.4,0.16811320754700232
73.68333333333334,0.15081132075473555
73.96666666666667,0.1573584905663013
74.25,0.1555849056604718
74.55,0.17115094339655165
74.83333333333333,0.1811886792456103
75.11666666666666,0.15716037735821742
75.41666666666667,0.14733962264332526
75.7,0.16209433962296813
75.98333333333333,0.17809433962224056
76.26666666666667,0.15760377358529903
76.56666666666666,0.1711320754720496
76.85,0.1624150943392544
77.13333333333334,0.18554716981125063
77.41666666666667,0.19873584905713734
77.71666666666667,0.1996603773590529
78.0,0.2040660377362943
78.28333333333333,0.20884905660461028
78.56666666666666,0.21666037735771734
78.86666666666667,0.22841509433847965
79.15,0.25511320754780825
79.43333333333334,0.2836226415112361
79.73333333333333,0.2793584905672011
80.01666666666667,0.3336603773586688
80.3,0.3534528301886062
80.58333333333333,0.37086792452753303
80.88333333333333,0.38718867924661304
81.16666666666667,0.45632075471744993
81.45,0.41433962264067536
81.73333333333333,0.46509433962200913
82.03333333333333,0.4277924528306328
82.31666666666666,0.46024528301737905
82.6,0.4162075471701891
82.88333333333333,0.43132075471644293
83.18333333333334,0.4509150943395962
83.46666666666667,0.39024528301867906
83.75,0.4408867924538976
84.05,0.44651886792414175
84.33333333333333,0.4372264150945645
84.61666666666667,0.4444339622652977
84.9,0.42916981132247334
85.2,0.47709433962266573
85.48333333333333,0.4349622641513806
85.76666666666667,0.4727547169820097
86.05,0.45797169811361227

